ElasticNotebook: Enabling Live Migration for Computational Notebooks

Computational notebooks (e.g., Jupyter, Google Colab) are widely used for interactive data science and machine learning. In those frameworks, users can start a session, then execute cells (i.e., a set of statements) to create variables, train models, visualize results, etc. Unfortunately, existing notebook systems do not offer live migration: when a notebook launches on a new machine, it loses its state, preventing users from continuing their tasks from where they had left off. This is because, unlike DBMS, the sessions directly rely on underlying kernels (e.g., Python/R interpreters) without an additional data management layer. Existing techniques for preserving states, such as copying all variables or OS-level checkpointing, are unreliable (often fail), inefficient, and platform-dependent. Also, re-running code from scratch can be highly time-consuming. In this paper, we introduce a new notebook system, ElasticNotebook, that offers live migration via checkpointing/restoration using a novel mechanism that is reliable, efficient, and platform-independent. Specifically, by observing all cell executions via transparent, lightweight monitoring, ElasticNotebook can find a reliable and efficient way (i.e., replication plan) for reconstructing the original session state, considering variable-cell dependencies, observed runtime, variable sizes, etc. To this end, our new graph-based optimization problem finds how to reconstruct all variables (efficiently) from a subset of variables that can be transferred across machines. We show that ElasticNotebook reduces end-to-end migration and restoration times by 85%-98% and 94%-99%, respectively, on a variety (i.e., Kaggle, JWST, and Tutorial) of notebooks with negligible runtime and memory overheads of <2.5% and <10%.

==> sections/plots/exp_correct_table.txt <==
Method rerun criu criutwo store dump helix ours
1 100 0 0 0 0 0 0
2 0 98.3 0 0 0 0 0
3 0 0 100 0 0 0 0
4 0 0 0 33.3 0 0 0
5 0 0 0 0 76.6 0 0
6 0 0 0 0 0 58.3 0
7 0 0 0 0 0 0 100

==> sections/plots/exp_faster_migrate_table.txt <==
Method rerun criu store dump ours
1 0.48 0 0 0 0
2 0 0.47 0 0 0
3 0 0 0.376 0 0
4 0 0 0 0.217 0
5 0 0 0 0 0.160

8 0.48 0 0 0 0
9 0 0.1151 0 0 0
10 0 0 0.0850 0 0
11 0 0 0 0.0546 0
12 0 0 0 0 0.0457

15 0.48 0 0 0 0
16 0 0.1244 0 0 0
17 0 0 0.1123 0 0
18 0 0 0 0.1052 0
19 0 0 0 0 0.0789

22 0.48 0 0 0 0
23 0 0.1869 0 0 0
24 0 0 0.0827 0 0
25 0 0 0 0.0554 0
26 0 0 0 0 0.0360

29 0.48 0 0 0 0
30 0 0.0575 0 0 0
31 0 0 0.122 0 0
32 0 0 0 0.0776 0
33 0 0 0 0 0.0571

36 0.48 0 0 0 0
37 0 0.0789 0 0 0
38 0 0 0.0398 0 0
39 0 0 0 0.0178 0
40 0 0 0 0 0.0155

43 0.48 0 0 0 0
44 0 0.1056 0 0 0
45 0 0 0.112 0 0
46 0 0 0 0.065 0
47 0 0 0 0 0.0401

50 0.48 0 0 0 0
51 0 0.1215 0 0 0
52 0 0 0.1302 0 0
53 0 0 0 0.0858 0
54 0 0 0 0 0.079

57 0.48 0 0 0 0
58 0 0.47 0 0 0
59 0 0 0.182 0 0
60 0 0 0 0.168 0
61 0 0 0 0 0.0837

64 0.48 0 0 0 0
65 0 0.0437 0 0 0
66 0 0 0.0292 0 0
67 0 0 0 0.0238 0
68 0 0 0 0 0.0231

71 0.48 0 0 0 0
72 0 0.47 0 0 0
73 0 0 0.43 0 0
74 0 0 0 0.0654 0
75 0 0 0 0 0.0340

78 0.48 0 0 0 0
79 0 0.47 0 0 0
80 0 0 0.230 0 0
81 0 0 0 0.0846 0
82 0 0 0 0 0.0522

==> sections/plots/exp_faster_migrate_table_upscale.txt <==
Method rerun criu store dump ours
1 0.48 0 0 0 0
2 0 0.3764 0 0 0
3 0 0 0.378 0 0
4 0 0 0 0.223 0
5 0 0 0 0 0.1505

8 0.48 0 0 0 0
9 0 0.1176 0 0 0
10 0 0 0.1056 0 0
11 0 0 0 0.0669 0
12 0 0 0 0 0.0563

15 0.48 0 0 0 0
16 0 0.0982 0 0 0
17 0 0 0.1130 0 0
18 0 0 0 0.1059 0
19 0 0 0 0 0.0845

22 0.48 0 0 0 0
23 0 0.47 0 0 0
24 0 0 0.2246 0 0
25 0 0 0 0.1509 0
26 0 0 0 0 0.1154

29 0.48 0 0 0 0
30 0 0.0416 0 0 0
31 0 0 0.0874 0 0
32 0 0 0 0.0559 0
33 0 0 0 0 0.0416

36 0.48 0 0 0 0
37 0 0.0792 0 0 0
38 0 0 0.0394 0 0
39 0 0 0 0.0195 0
40 0 0 0 0 0.0160

43 0.48 0 0 0 0
44 0 0.1056 0 0 0
45 0 0 0.1146 0 0
46 0 0 0 0.0659 0
47 0 0 0 0 0.0407

50 0.48 0 0 0 0
51 0 0.1218 0 0 0
52 0 0 0.1423 0 0
53 0 0 0 0.0977 0
54 0 0 0 0 0.0864

57 0.48 0 0 0 0
58 0 0.47 0 0 0
59 0 0 0.2663 0 0
60 0 0 0 0.237 0
61 0 0 0 0 0.1280

64 0.48 0 0 0 0
65 0 0.0437 0 0 0
66 0 0 0.0322 0 0
67 0 0 0 0.0270 0
68 0 0 0 0 0.0267

71 0.48 0 0 0 0
72 0 0.47 0 0 0
73 0 0 0.172 0 0
74 0 0 0 0.0665 0
75 0 0 0 0 0.035

78 0.48 0 0 0 0
79 0 0.47 0 0 0
80 0 0 0.43 0 0
81 0 0 0 0.0725 0
82 0 0 0 0 0.035

==> sections/plots/exp_faster_restore_table.txt <==
Method rerun criu store dump ours helix
1 0.24 0 0 0 0
2 0 0.1294 0 0 0
3 0 0 0.0798 0 0
4 0 0 0 0.0562 0
5 0 0 0 0 0.0425
6 0 0 0 0 0 0.959

8 0.24 0 0 0 0
9 0 0.0498 0 0 0
10 0 0 0.0265 0 0
11 0 0 0 0.0186 0
12 0 0 0 0 0.0168
13 0 0 0 0 0 0.0407

15 0.24 0 0 0 0
16 0 0.0702 0 0 0
17 0 0 0.0461 0 0
18 0 0 0 0.0492 0
19 0 0 0 0 0.0407
20 0 0 0 0 0 0.846

22 0.24 0 0 0 0
23 0 0.119 0 0 0
24 0 0 0.0676 0 0
25 0 0 0 0.0622 0
26 0 0 0 0 0.0439
27 0 0 0 0 0 0.443

29 0.24 0 0 0 0
30 0 0.0200 0 0 0
31 0 0 0.0263 0 0
32 0 0 0 0.0166 0
33 0 0 0 0 0.005
34 0 0 0 0 0 0.0299

36 0.24 0 0 0 0
37 0 0.0233 0 0 0
38 0 0 0.01 0 0
39 0 0 0 0.008 0
40 0 0 0 0 0.007
41 0 0 0 0 0 0.0329

43 0.24 0 0 0 0
44 0 0.0140 0 0 0
45 0 0 0.0203 0 0
46 0 0 0 0.0140 0
47 0 0 0 0 0.011
48 0 0 0 0 0 0.005

50 0.24 0 0 0 0
51 0 0.0647 0 0 0
52 0 0 0.0593 0 0
53 0 0 0 0.0468 0
54 0 0 0 0 0.0447
55 0 0 0 0 0 0.0483

57 0.24 0 0 0 0
58 0 0.235 0 0 0
59 0 0 0.123 0 0
60 0 0 0 0.123 0
61 0 0 0 0 0.0686
62 0 0 0 0 0 0.2895

64 0.24 0 0 0 0
65 0 0.235 0 0 0
66 0 0 0.0174 0 0
67 0 0 0 0.0163 0
68 0 0 0 0 0.0162
69 0 0 0 0 0 0.6286

71 0.24 0 0 0 0
72 0 0.235 0 0 0
73 0 0 0.118 0 0
74 0 0 0 0.047 0
75 0 0 0 0 0.012
76 0 0 0 0 0 0.3132

78 0.24 0 0 0 0
79 0 0.235 0 0 0
80 0 0 0.056 0 0
81 0 0 0 0.040 0
82 0 0 0 0 0.013
83 0 0 0 0 0 0.0164

==> sections/plots/exp_robust_table.txt <==
Method rerun criu criutwo store dump helix noidgraph ours
1 100 0 0 0 0 0 0 0
2 0 98.3 0 0 0 0 0 0
3 0 0 100 0 0 0 0 0
4 0 0 0 33.3 0 0 0 0
5 0 0 0 0 76.6 0 0 0
6 0 0 0 0 0 91.6 0 0
7 0 0 0 0 0 0 81.6 0
8 0 0 0 0 0 0 0 100

==> sections/plots/exp_smaller_space_table.txt <==
Method checkpoint criu store dump ours
1 0.005 0 0 0 0
2 0 2.4 0 0 0
3 0 0 1.001 0 0
4 0 0 0 1 0
5 0 0 0 0 0.991

8 0.004 0 0 0 0
9 0 2.4 0 0 0
10 0 0 1.012 0 0
11 0 0 0 1 0 0
12 0 0 0 0 0.618

15 0.056 0 0 0 0
16 0 2.4 0 0 0
17 0 0 1.031 0 0
18 0 0 0 1 0
19 0 0 0 0 0.759

22 0.026 0 0 0 0
23 0 2.4 0 0 0
24 0 0 1.144 0 0
25 0 0 0 1 0
26 0 0 0 0 0.330

29 0.001 0 0 0 0
30 0 1.876 0 0 0
31 0 0 0.976 0 0
32 0 0 0 1 0
33 0 0 0 0 0.500

36 0.001 0 0 0 0
37 0 2.4 0 0 0
38 0 0 1.066 0 0
39 0 0 0 1 0
40 0 0 0 0 0.991

